Solving rank structured Sylvester and Lyapunov equations

We consider the problem of efficiently solving Sylvester and Lyapunov equations of medium and large scale, in case of rank-structured data, i.e., when the coefficient matrices and the right-hand side have low-rank off-diagonal blocks. This comprises problems with banded data, recently studied by Haber and Verhaegen in "Sparse solution of the Lyapunov equation for large-scale interconnected systems", Automatica, 2016, and by Palitta and Simoncini in "Numerical methods for large-scale Lyapunov equations with symmetric banded data", SISC, 2018, which often arise in the discretization of elliptic PDEs. We show that, under suitable assumptions, the quasiseparable structure is guaranteed to be numerically present in the solution, and explicit novel estimates of the numerical rank of the off-diagonal blocks are provided. Efficient solution schemes that rely on the technology of hierarchical matrices are described, and several numerical experiments confirm the applicability and efficiency of the approaches. We develop a MATLAB toolbox that allows easy replication of the experiments and a ready-to-use interface for the solvers. The performances of the different approaches are compared, and we show that the new methods described are efficient on several classes of relevant problems.

==> lap_log.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   1.3438239e-02   5.0651194e-02
   3.0000000e+00   2.5490784e-04   2.8272546e-02
   4.0000000e+00   7.2002671e-06   6.3510059e-03
   5.0000000e+00   2.7188623e-06   1.0755708e-03
   6.0000000e+00   1.3761050e-06   1.9161679e-04
   7.0000000e+00   3.0421074e-07   3.3841128e-05
   8.0000000e+00   8.3773480e-08   5.8374944e-06
   9.0000000e+00   2.4520664e-08   9.7847928e-07
   1.0000000e+01   9.6091697e-09   1.5907818e-07
   1.1000000e+01   2.9782039e-09   2.5072161e-08
   1.2000000e+01   1.3140050e-09   3.8313770e-09
   1.3000000e+01   4.7590679e-10   5.6791644e-10
   1.4000000e+01   1.8419449e-10   8.1699501e-11
   1.5000000e+01   8.0611209e-11   1.1413466e-11
   1.6000000e+01   2.9100973e-11   1.5493088e-12
   1.7000000e+01   1.1840634e-11   2.0447489e-13
   1.8000000e+01   4.8519329e-12   2.6243245e-14
   1.9000000e+01   1.7096652e-12   3.2815907e-15
   2.0000000e+01   6.9910630e-13   4.1388528e-16
   2.1000000e+01   2.6514501e-13   3.0034639e-16
   2.2000000e+01   9.1774826e-14   1.3341118e-16
   2.3000000e+01   3.7024893e-14   1.1140117e-16
   2.4000000e+01   1.3000539e-14   1.0755222e-16
   2.5000000e+01   4.4611697e-15   9.3355216e-17
   2.6000000e+01   1.7476711e-15   8.7089340e-17
   2.7000000e+01   5.7975969e-16   7.0390979e-17
   2.8000000e+01   2.3577603e-16   6.6461213e-17
   2.9000000e+01   2.1187822e-16   6.4110643e-17
   3.0000000e+01   1.4779752e-16   5.8061244e-17
   3.1000000e+01   1.2932804e-16   5.6799769e-17
   3.2000000e+01   1.1929376e-16   5.1834502e-17
   3.3000000e+01   1.1452200e-16   4.8716017e-17
   3.4000000e+01   1.0234774e-16   4.5410207e-17
   3.5000000e+01   9.0969544e-17   4.4802567e-17
   3.6000000e+01   8.8939960e-17   4.1658427e-17
   3.7000000e+01   8.0869309e-17   3.7596381e-17
   3.8000000e+01   7.9355143e-17   3.6191895e-17
   3.9000000e+01   7.7131384e-17   3.3204245e-17
   4.0000000e+01   7.5660282e-17   3.0608376e-17


==> mem-acc-lap.dat <==
   4.8007812e+01   9.9845676e-01   5.2688281e+02   9.5261823e-01
   3.6753906e+02   9.8323095e-01   7.7988281e+02   5.0309335e-02
   6.8628906e+02   9.6834713e-01   1.0348828e+03   1.7932651e-03
   1.0042578e+03   9.5378468e-01   1.4168828e+03   2.3114466e-04
   1.3214453e+03   9.3952643e-01   1.8108828e+03   2.9858697e-05
   1.6378516e+03   9.2555759e-01   2.2278828e+03   3.9052423e-06
   1.9534766e+03   9.1186528e-01   2.6798828e+03   2.8338820e-07
   2.2683203e+03   8.9843818e-01   3.0968828e+03   3.7771070e-08
   2.5823828e+03   8.8526627e-01   3.5218828e+03   2.7731275e-09
   2.8956641e+03   8.7234058e-01   3.8748828e+03   1.9461594e-10
   3.2081641e+03   8.5965307e-01   4.2318828e+03   2.8969311e-11
   3.5198828e+03   8.4719645e-01   4.6158828e+03   3.0575950e-12
   3.8308203e+03   8.3496404e-01   4.8748828e+03   2.9789488e-13
   4.1409766e+03   8.2294973e-01   5.1968828e+03   3.1981074e-14
   4.4503516e+03   8.1114785e-01   5.6128828e+03   4.1092525e-15



==> mem-acc.dat <==
   4.8007812e+01   2.6503546e-01   5.2688281e+02   1.5156850e-01
   3.6753906e+02   2.1604272e-02   8.2688281e+02   9.6190522e-03
   6.8628906e+02   1.0431265e-03   1.0038828e+03   5.2285389e-04
   1.0042578e+03   2.4572028e-05   1.1298828e+03   5.7603824e-05
   1.3214453e+03   5.2522831e-07   1.2778828e+03   8.9126794e-06
   1.6378516e+03   1.0107667e-08   1.4888828e+03   6.2087524e-07
   1.9534766e+03   3.9310483e-10   1.6438828e+03   5.6364762e-08
   2.2683203e+03   4.8313816e-12   1.7788828e+03   8.0732135e-09
   2.5823516e+03   8.9522994e-15   1.9548828e+03   1.4738065e-09
   2.8956328e+03   nan   2.0988828e+03   5.3800157e-11
   3.2081328e+03   nan   2.2978828e+03   9.1382950e-12
   3.5198203e+03   nan   2.4778828e+03   7.6195256e-13
   3.8307578e+03   nan   2.6458828e+03   5.0166249e-14



==> random.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.0000000e+00   4.2193380e-02   1.0000000e+00
   3.0000000e+00   9.2571913e-04   5.6965357e-01
   4.0000000e+00   4.9466850e-05   5.6965357e-01
   5.0000000e+00   2.6052227e-06   8.1126297e-02
   6.0000000e+00   2.5586710e-07   8.1126297e-02
   7.0000000e+00   3.2222788e-08   1.1553471e-02
   8.0000000e+00   4.3183240e-10   1.1553471e-02
   9.0000000e+00   2.8168430e-10   1.6453690e-03
   1.0000000e+01   1.8926800e-12   1.6453690e-03
   1.1000000e+01   4.8095281e-13   2.3432258e-04
   1.2000000e+01   8.6910486e-14   2.3432258e-04
   1.3000000e+01   2.8577223e-14   3.3370673e-05
   1.4000000e+01   2.5246016e-14   3.3370673e-05
   1.5000000e+01   2.2287334e-14   4.7524308e-06
   1.6000000e+01   2.0083809e-14   4.7524308e-06
   1.7000000e+01   1.8908385e-14   6.7680978e-07
   1.8000000e+01   1.8492409e-14   6.7680978e-07
   1.9000000e+01   1.7312919e-14   9.6386777e-08
   2.0000000e+01   1.6884285e-14   9.6386777e-08
   2.1000000e+01   1.6448074e-14   1.3726768e-08
   2.2000000e+01   1.5187500e-14   1.3726768e-08
   2.3000000e+01   1.4446617e-14   1.9548756e-09
   2.4000000e+01   1.3274372e-14   1.9548756e-09
   2.5000000e+01   1.2907080e-14   2.7840046e-10
   2.6000000e+01   1.2616101e-14   2.7840046e-10
   2.7000000e+01   1.1890475e-14   3.9647954e-11
   2.8000000e+01   1.1681170e-14   3.9647954e-11
   2.9000000e+01   1.1313667e-14   5.6463995e-12
   3.0000000e+01   1.0875110e-14   5.6463995e-12
   3.1000000e+01   1.0483735e-14   8.0412291e-13
   3.2000000e+01   9.9945072e-15   8.0412291e-13
   3.3000000e+01   9.9654603e-15   1.1451787e-13
   3.4000000e+01   9.3678641e-15   1.1451787e-13
   3.5000000e+01   8.8137188e-15   1.6308878e-14
   3.6000000e+01   8.6189561e-15   1.6308878e-14
   3.7000000e+01   8.3990749e-15   2.3226027e-15
   3.8000000e+01   8.0569888e-15   2.3226027e-15
   3.9000000e+01   7.6631022e-15   3.3076973e-16
   4.0000000e+01   7.4036456e-15   3.3076973e-16


==> tau.dat <==
1e-10	18
1.0472e-10	18
1.0966e-10	18
1.1483e-10	18
1.2025e-10	18
1.2592e-10	18
1.3186e-10	18
1.3808e-10	18
1.446e-10	18
1.5142e-10	18
1.5856e-10	18
1.6604e-10	18
1.7388e-10	18
1.8208e-10	18
1.9067e-10	18
1.9966e-10	18
2.0908e-10	18
2.1895e-10	18
2.2928e-10	18
2.4009e-10	18
2.5142e-10	18
2.6328e-10	18
2.757e-10	18
2.8871e-10	18
3.0233e-10	18
3.1659e-10	18
3.3153e-10	18
3.4717e-10	18
3.6355e-10	18
3.807e-10	18
3.9866e-10	18
4.1747e-10	18
4.3716e-10	18
4.5778e-10	18
4.7938e-10	18
5.02e-10	18
5.2568e-10	18
5.5048e-10	18
5.7645e-10	18
6.0364e-10	18
6.3212e-10	18
6.6194e-10	18
6.9317e-10	18
7.2587e-10	18
7.6012e-10	18
7.9598e-10	18
8.3353e-10	18
8.7285e-10	18
9.1403e-10	18
9.5715e-10	18
1.0023e-09	18
1.0496e-09	18
1.0991e-09	18
1.151e-09	18
1.2053e-09	18
1.2621e-09	18
1.3217e-09	18
1.384e-09	18
1.4493e-09	18
1.5177e-09	18
1.5893e-09	18
1.6643e-09	18
1.7428e-09	18
1.825e-09	18
1.9111e-09	18
2.0012e-09	18
2.0957e-09	18
2.1945e-09	18
2.2981e-09	18
2.4065e-09	18
2.52e-09	18
2.6389e-09	18
2.7634e-09	18
2.8938e-09	18
3.0303e-09	18
3.1732e-09	18
3.3229e-09	18
3.4797e-09	18
3.6439e-09	18
3.8158e-09	18
3.9958e-09	18
4.1843e-09	18
4.3817e-09	18
4.5884e-09	18
4.8049e-09	18
5.0315e-09	18
5.2689e-09	18
5.5175e-09	18
5.7778e-09	18
6.0504e-09	18
6.3358e-09	18
6.6347e-09	18
6.9477e-09	18
7.2755e-09	18
7.6187e-09	18
7.9781e-09	18
8.3545e-09	18
8.7487e-09	18
9.1614e-09	18
9.5936e-09	18
1.0046e-08	18
1.052e-08	18
1.1016e-08	18
1.1536e-08	18
1.208e-08	18
1.265e-08	18
1.3247e-08	18
1.3872e-08	18
1.4527e-08	18
1.5212e-08	18
1.593e-08	18
1.6681e-08	18
1.7468e-08	18
1.8292e-08	18
1.9155e-08	18
2.0059e-08	18
2.1005e-08	18
2.1996e-08	18
2.3034e-08	18
2.412e-08	18
2.5258e-08	18
2.645e-08	18
2.7698e-08	18
2.9004e-08	18
3.0373e-08	18
3.1806e-08	18
3.3306e-08	18
3.4877e-08	18
3.6523e-08	18
3.8246e-08	18
4.005e-08	18
4.1939e-08	18
4.3918e-08	18
4.599e-08	18
4.816e-08	18
5.0432e-08	18
5.2811e-08	18
5.5302e-08	18
5.7911e-08	18
6.0643e-08	18
6.3504e-08	18
6.65e-08	18
6.9637e-08	18
7.2923e-08	18
7.6363e-08	18
7.9966e-08	18
8.3738e-08	18
8.7689e-08	18
9.1825e-08	18
9.6157e-08	18
1.0069e-07	18
1.0544e-07	18
1.1042e-07	18
1.1563e-07	18
1.2108e-07	18
1.268e-07	18
1.3278e-07	18
1.3904e-07	18
1.456e-07	18
1.5247e-07	18
1.5966e-07	18
1.6719e-07	18
1.7508e-07	18
1.8334e-07	18
1.9199e-07	18
2.0105e-07	18
2.1053e-07	18
2.2047e-07	18
2.3087e-07	18
2.4176e-07	18
2.5316e-07	18
2.6511e-07	18
2.7762e-07	18
2.9071e-07	18
3.0443e-07	18
3.1879e-07	18
3.3383e-07	18
3.4958e-07	18
3.6607e-07	18
3.8334e-07	18
4.0142e-07	18
4.2036e-07	18
4.4019e-07	18
4.6096e-07	18
4.8271e-07	18
5.0548e-07	18
5.2933e-07	18
5.543e-07	18
5.8045e-07	18
6.0783e-07	18
6.3651e-07	18
6.6654e-07	18
6.9798e-07	18
7.3091e-07	18
7.6539e-07	18
8.015e-07	18
8.3931e-07	18
8.7891e-07	18
9.2037e-07	18
9.6379e-07	18
1.0093e-06	18
1.0569e-06	18
1.1067e-06	18
1.1589e-06	18
1.2136e-06	18
1.2709e-06	18
1.3308e-06	18
1.3936e-06	18
1.4594e-06	18
1.5282e-06	18
1.6003e-06	18
1.6758e-06	18
1.7549e-06	18
1.8377e-06	18
1.9244e-06	18
2.0151e-06	18
2.1102e-06	18
2.2098e-06	18
2.314e-06	18
2.4232e-06	18
2.5375e-06	18
2.6572e-06	18
2.7826e-06	18
2.9138e-06	18
3.0513e-06	18
3.1952e-06	18
3.346e-06	18
3.5038e-06	18
3.6691e-06	18
3.8422e-06	18
4.0235e-06	18
4.2133e-06	18
4.4121e-06	18
4.6202e-06	18
4.8382e-06	18
5.0665e-06	18
5.3055e-06	18
5.5558e-06	18
5.8179e-06	18
6.0923e-06	18
6.3798e-06	18
6.6807e-06	18
6.9959e-06	18
7.326e-06	18
7.6716e-06	18
8.0335e-06	18
8.4125e-06	18
8.8094e-06	18
9.225e-06	18
9.6602e-06	18
1.0116e-05	18
1.0593e-05	18
1.1093e-05	18
1.1616e-05	18
1.2164e-05	18
1.2738e-05	18
1.3339e-05	18
1.3968e-05	18
1.4627e-05	18
1.5317e-05	18
1.604e-05	18
1.6797e-05	18
1.7589e-05	18
1.8419e-05	18
1.9288e-05	18
2.0198e-05	18
2.1151e-05	18
2.2149e-05	18
2.3193e-05	18
2.4288e-05	18
2.5433e-05	18
2.6633e-05	18
2.789e-05	18
2.9206e-05	18
3.0583e-05	18
3.2026e-05	18
3.3537e-05	18
3.5119e-05	18
3.6776e-05	18
3.8511e-05	18
4.0328e-05	18
4.223e-05	18
4.4223e-05	18
4.6309e-05	18
4.8494e-05	18
5.0782e-05	18
5.3177e-05	18
5.5686e-05	18
5.8313e-05	18
6.1064e-05	18
6.3945e-05	18
6.6962e-05	18
7.0121e-05	18
7.3429e-05	18
7.6893e-05	18
8.052e-05	18
8.4319e-05	18
8.8297e-05	18
9.2463e-05	18
9.6825e-05	18
0.00010139	18
0.00010618	18
0.00011118	18
0.00011643	18
0.00012192	18
0.00012768	18
0.0001337	18
0.00014001	18
0.00014661	18
0.00015353	18
0.00016077	18
0.00016836	18
0.0001763	18
0.00018461	18
0.00019332	18
0.00020244	18
0.000212	18
0.000222	18
0.00023247	18
0.00024344	18
0.00025492	18
0.00026695	18
0.00027954	18
0.00029273	18
0.00030654	18
0.000321	18
0.00033614	18
0.000352	18
0.00036861	18
0.000386	18
0.00040421	18
0.00042328	18
0.00044325	18
0.00046416	18
0.00048606	18
0.00050899	18
0.000533	18
0.00055814	18
0.00058448	18
0.00061205	18
0.00064092	18
0.00067116	18
0.00070282	18
0.00073598	18
0.0007707	18
0.00080706	18
0.00084514	18
0.00088501	18
0.00092676	18
0.00097048	18
0.0010163	18
0.0010642	18
0.0011144	18
0.001167	18
0.001222	18
0.0012797	18
0.0013401	18
0.0014033	18
0.0014695	18
0.0015388	18
0.0016114	18
0.0016874	18
0.001767	18
0.0018504	18
0.0019377	18
0.0020291	18
0.0021248	18
0.0022251	18
0.0023301	18
0.00244	18
0.0025551	18
0.0026756	18
0.0028019	17
0.002934	17
0.0030725	17
0.0032174	17
0.0033692	17
0.0035282	17
0.0036946	17
0.0038689	17
0.0040514	17
0.0042426	17
0.0044427	17
0.0046523	17
0.0048718	17
0.0051016	17
0.0053423	17
0.0055943	17
0.0058582	17
0.0061346	17
0.006424	17
0.0067271	17
0.0070445	17
0.0073768	17
0.0077248	17
0.0080892	17
0.0084709	17
0.0088705	17
0.009289	17
0.0097272	17
0.010186	17
0.010667	17
0.01117	17
0.011697	17
0.012249	17
0.012826	17
0.013432	17
0.014065	17
0.014729	17
0.015424	17
0.016151	17
0.016913	17
0.017711	17
0.018547	17
0.019422	16
0.020338	16
0.021297	16
0.022302	16
0.023354	16
0.024456	16
0.02561	16
0.026818	16
0.028083	16
0.029408	16
0.030796	16
0.032248	16
0.03377	16
0.035363	16
0.037031	16
0.038778	16
0.040608	15
0.042523	15
0.04453	15
0.04663	15
0.04883	15
0.051134	15
0.053546	15
0.056072	15
0.058718	15
0.061488	15
0.064389	15
0.067426	15
0.070607	14
0.073938	14
0.077426	14
0.081079	14
0.084904	14
0.08891	14
0.093104	14
0.097496	14
0.1021	14
0.10691	13
0.11196	13
0.11724	13
0.12277	13
0.12856	13
0.13463	13
0.14098	13
0.14763	13
0.15459	13
0.16189	13
0.16952	12
0.17752	12
0.1859	12
0.19467	12
0.20385	12
0.21347	12
0.22354	12
0.23408	12
0.24513	11
0.25669	11
0.2688	11
0.28148	11
0.29476	11
0.30867	11
0.32323	11
0.33848	11
0.35445	11
0.37117	10
0.38868	10
0.40701	10
0.42622	10
0.44632	10
0.46738	10
0.48943	10
0.51252	10
0.5367	10
0.56202	10
0.58853	9
0.6163	9
0.64537	9
0.67582	9
0.7077	9
0.74109	9
0.77605	9
0.81266	9
0.851	9
0.89115	8
0.93319	8
0.97721	8
1.0233	8
1.0716	8
1.1221	8
1.1751	8
1.2305	8
1.2886	8
1.3494	7
1.413	7
1.4797	7
1.5495	7
1.6226	7
1.6991	7
1.7793	7
1.8632	7
1.9511	7
2.0432	7
2.1396	7
2.2405	6
2.3462	6
2.4569	6
2.5728	6
2.6942	6
2.8213	6
2.9544	6
3.0938	6
3.2397	6
3.3926	6
3.5526	6
3.7202	6
3.8957	6
4.0795	5
4.272	5
4.4735	5
4.6846	5
4.9056	5
5.137	5
5.3794	5
5.6331	5
5.8989	5
6.1772	5
6.4686	5
6.7738	5
7.0933	5
7.428	5
7.7784	5
8.1454	5
8.5296	5
8.932	5
9.3534	5
9.7947	4
10.257	4
10.741	4
11.247	4
11.778	4
12.334	4
12.915	4
13.525	4
14.163	4
14.831	4
15.531	4
16.263	4
17.031	4
17.834	4
18.675	4
19.557	4
20.479	4
21.445	4
22.457	4
23.516	4
24.626	4
25.788	4
27.004	4
28.278	4
29.612	4
31.009	4
32.472	4
34.004	3
35.608	3
37.288	3
39.047	3
40.889	3
42.819	3
44.839	3
46.954	3
49.169	3
51.489	3
53.918	3
56.461	3
59.125	3
61.914	3
64.835	3
67.894	3
71.097	3
74.451	3
77.964	3
81.642	3
85.493	3
89.527	3
93.75	3
98.173	3
102.8	3
107.65	3
112.73	3
118.05	3
123.62	3
129.45	3
135.56	3
141.96	3
148.65	3
155.67	3
163.01	3
170.7	3
178.75	3
187.19	3
196.02	3
205.26	3
214.95	3
225.09	3
235.71	3
246.83	3
258.47	3
270.67	3
283.43	3
296.81	3
310.81	3
325.47	3
340.83	3
356.9	3
373.74	3
391.37	3
409.84	2
429.17	2
449.42	2
470.62	2
492.82	2
516.07	2
540.42	2
565.92	2
592.62	2
620.57	2
649.85	2
680.51	2
712.61	2
746.23	2
781.44	2
818.3	2
856.91	2
897.33	2
939.66	2
984	2
1030.4	2
1079	2
1129.9	2
1183.2	2
1239.1	2
1297.5	2
1358.7	2
1422.8	2
1490	2
1560.2	2
1633.9	2
1710.9	2
1791.7	2
1876.2	2
1964.7	2
2057.4	2
2154.4	2
2256.1	2
2362.5	2
2474	2
2590.7	2
2712.9	2
2840.9	2
2974.9	2
3115.3	2
3262.2	2
3416.1	2
3577.3	2
3746.1	2
3922.8	2
4107.8	2
4301.6	2
4504.6	2
4717.1	2
4939.6	2
5172.7	2
5416.7	2
5672.2	2
5939.8	2
6220	2
6513.5	2
6820.8	2
7142.6	2
7479.5	2
7832.4	2
8201.9	2
8588.8	2
8994	2
9418.3	2
9862.7	2
10328	2
10815	2
11325	2
11860	2
12419	2
13005	2
13619	2
14261	2
14934	2
15638	2
16376	2
17149	2
17958	2
18805	2
19692	2
20621	2
21594	2
22613	2
23680	2
24797	2
25967	2
27192	2
28474	2
29818	2
31224	2
32697	2
34240	2
35855	2
37547	2
39318	2
41173	2
43116	2
45150	2
47280	2
49510	2
51846	2
54292	2
56853	2
59535	2
62344	2
65285	2
68365	2
71590	2
74968	2
78505	2
82208	2
86086	2
90148	2
94401	2
98854	2
1.0352e+05	2
1.084e+05	2
1.1352e+05	2
1.1887e+05	2
1.2448e+05	2
1.3035e+05	2
1.365e+05	2
1.4294e+05	2
1.4968e+05	2
1.5675e+05	2
1.6414e+05	2
1.7188e+05	2
1.7999e+05	2
1.8848e+05	2
1.9738e+05	2
2.0669e+05	2
2.1644e+05	2
2.2665e+05	2
2.3734e+05	2
2.4854e+05	2
2.6026e+05	2
2.7254e+05	2
2.854e+05	2
2.9887e+05	2
3.1296e+05	2
3.2773e+05	2
3.4319e+05	2
3.5938e+05	2
3.7634e+05	2
3.9409e+05	2
4.1268e+05	2
4.3215e+05	2
4.5254e+05	2
4.7389e+05	2
4.9624e+05	2
5.1966e+05	2
5.4417e+05	2
5.6984e+05	2
5.9673e+05	1
6.2488e+05	1
6.5436e+05	1
6.8523e+05	1
7.1756e+05	1
7.5141e+05	1
7.8686e+05	1
8.2398e+05	1
8.6285e+05	1
9.0356e+05	1
9.4618e+05	1
9.9082e+05	1
1.0376e+06	1
1.0865e+06	1
1.1378e+06	1
1.1915e+06	1
1.2477e+06	1
1.3065e+06	1
1.3682e+06	1
1.4327e+06	1
1.5003e+06	1
1.5711e+06	1
1.6452e+06	1
1.7228e+06	1
1.8041e+06	1
1.8892e+06	1
1.9783e+06	1
2.0716e+06	1
2.1694e+06	1
2.2717e+06	1
2.3789e+06	1
2.4911e+06	1
2.6087e+06	1
2.7317e+06	1
2.8606e+06	1
2.9955e+06	1
3.1369e+06	1
3.2849e+06	1
3.4398e+06	1
3.6021e+06	1
3.772e+06	1
3.95e+06	1
4.1363e+06	1
4.3315e+06	1
4.5358e+06	1
4.7498e+06	1
4.9739e+06	1
5.2085e+06	1
5.4543e+06	1
5.7116e+06	1
5.981e+06	1
6.2632e+06	1
6.5587e+06	1
6.8681e+06	1
7.1921e+06	1
7.5314e+06	1
7.8867e+06	1
8.2588e+06	1
8.6484e+06	1
9.0564e+06	1
9.4837e+06	1
9.9311e+06	1
1.04e+07	1
1.089e+07	1
1.1404e+07	1
1.1942e+07	1
1.2505e+07	1
1.3095e+07	1
1.3713e+07	1
1.436e+07	1
1.5038e+07	1
1.5747e+07	1
1.649e+07	1
1.7268e+07	1
1.8082e+07	1
1.8936e+07	1
1.9829e+07	1
2.0764e+07	1
2.1744e+07	1
2.277e+07	1
2.3844e+07	1
2.4969e+07	1
2.6147e+07	1
2.738e+07	1
2.8672e+07	1
3.0025e+07	1
3.1441e+07	1
3.2924e+07	1
3.4478e+07	1
3.6104e+07	1
3.7807e+07	1
3.9591e+07	1
4.1459e+07	1
4.3415e+07	1
4.5463e+07	1
4.7608e+07	1
4.9854e+07	1
5.2206e+07	1
5.4669e+07	1
5.7248e+07	1
5.9948e+07	1
6.2777e+07	1
6.5738e+07	1
6.884e+07	1
7.2087e+07	1
7.5488e+07	1
7.9049e+07	1
8.2779e+07	1
8.6684e+07	1
9.0773e+07	1
9.5056e+07	1
9.954e+07	1
1.0424e+08	1
1.0915e+08	1
1.143e+08	1
1.197e+08	1
1.2534e+08	1
1.3126e+08	1
1.3745e+08	1
1.4393e+08	1
1.5072e+08	1
1.5783e+08	1
1.6528e+08	1
1.7308e+08	1
1.8124e+08	1
1.8979e+08	1
1.9875e+08	1
2.0812e+08	1
2.1794e+08	1
2.2822e+08	1
2.3899e+08	1
2.5026e+08	1
2.6207e+08	1
2.7443e+08	1
2.8738e+08	1
3.0094e+08	1
3.1514e+08	1
3.3e+08	1
3.4557e+08	1
3.6187e+08	1
3.7895e+08	1
3.9682e+08	1
4.1555e+08	1
4.3515e+08	1
4.5568e+08	1
4.7718e+08	1
4.9969e+08	1
5.2326e+08	1
5.4795e+08	1
5.738e+08	1
6.0087e+08	1
6.2921e+08	1
6.589e+08	1
6.8998e+08	1
7.2253e+08	1
7.5662e+08	1
7.9232e+08	1
8.297e+08	1
8.6884e+08	1
9.0983e+08	1
9.5275e+08	1
9.977e+08	1
1.0448e+09	1
1.0941e+09	1
1.1457e+09	1
1.1997e+09	1
1.2563e+09	1
1.3156e+09	1
1.3777e+09	1
1.4426e+09	1
1.5107e+09	1
1.582e+09	1
1.6566e+09	1
1.7348e+09	1
1.8166e+09	1
1.9023e+09	1
1.992e+09	1
2.086e+09	1
2.1844e+09	1
2.2875e+09	1
2.3954e+09	1
2.5084e+09	1
2.6268e+09	1
2.7507e+09	1
2.8804e+09	1
3.0163e+09	1
3.1586e+09	1
3.3076e+09	1
3.4637e+09	1
3.6271e+09	1
3.7982e+09	1
3.9774e+09	1
4.165e+09	1
4.3615e+09	1
4.5673e+09	1
4.7828e+09	1
5.0084e+09	1
5.2447e+09	1
5.4921e+09	1
5.7512e+09	1
6.0225e+09	1
6.3067e+09	1
6.6042e+09	1
6.9158e+09	1
7.242e+09	1
7.5837e+09	1
7.9415e+09	1
8.3161e+09	1
8.7084e+09	1
9.1193e+09	1
9.5495e+09	1
1e+10	1


==> test2-3.dat <==
   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   5.7979812e-01   8.5977773e-01   3.0500882e-01   3.2705673e-01   3.2539403e-01   9.2962092e-01
   2.0000000e+00   5.3338740e-03   1.2689874e-01   9.9070325e-01   7.0915353e-04   7.7959564e-01   2.0705833e-01   1.4005762e-01   2.0898642e-01   1.0000000e+00   1.0000000e+00   1.0000000e+00   8.7805606e-01
   3.0000000e+00   6.7614641e-06   1.0116104e-01   6.8961880e-01   1.8357148e-04   1.0739243e-01   3.3347629e-02   1.4857109e-02   2.0996815e-02   4.4309840e-01   3.2516568e-01   3.2547410e-01   8.3976225e-01
   4.0000000e+00   3.5925387e-09   1.2318650e-02   6.7514020e-01   4.7049303e-05   9.3583586e-02   1.1541993e-02   2.2935528e-03   2.4751217e-03   8.9130692e-01   7.4805571e-02   7.2007465e-02   8.0296036e-01
   5.0000000e+00   2.1549235e-11   9.1952398e-04   1.6474545e-01   3.3176336e-05   8.0309568e-02   2.8187259e-03   2.2586322e-04   1.5677818e-03   4.2194881e-01   1.0524715e-01   3.1191532e-02   7.7352160e-01
   6.0000000e+00   6.8210684e-13   8.1325738e-05   1.6255958e-01   5.6266792e-06   7.3796109e-02   9.5267533e-04   3.3538499e-05   1.1250056e-03   7.7489452e-01   1.3499163e-01   1.2591162e-02   7.4659551e-01
   7.0000000e+00   2.1314892e-14   4.6467023e-05   8.6975834e-02   1.6277415e-07   5.5870373e-02   1.1470462e-04   4.6396283e-06   1.3960001e-03   3.9501149e-01   8.4419129e-02   1.1537882e-02   7.2257992e-01
   8.0000000e+00   1.8713942e-14   4.7147515e-06   8.1845074e-02   1.1531263e-07   2.5022801e-02   4.6555950e-05   5.9428084e-07   2.4490330e-03   5.4528614e-01   2.4731971e-02   5.4594764e-03   7.0162162e-01
   9.0000000e+00   1.4762761e-14   3.2773600e-07   8.0294410e-02   5.9307557e-08   2.3510156e-02   3.2273384e-05   8.8348757e-08   2.3860189e-03   4.3184137e-01   3.4945819e-02   6.4653736e-03   6.8149313e-01
   1.0000000e+01   1.2728409e-14   1.5756463e-07   7.8677410e-02   1.7666972e-09   1.8540034e-02   7.5547089e-06   1.2205429e-08   1.4030135e-03   7.2443627e-01   4.7424300e-02   4.8115235e-03   6.6423058e-01
   1.1000000e+01   1.1153522e-14   1.8948520e-08   6.0157526e-02   1.7836940e-11   1.5149241e-02   2.0030737e-06   2.5379887e-09   1.5290185e-03   4.7830927e-01   6.9637722e-02   5.1179025e-03   6.4721275e-01
   1.2000000e+01   7.7184291e-15   1.0583681e-09   5.6713537e-02   5.0746200e-12   1.4667744e-02   8.4475425e-07   5.9167148e-10   1.1307028e-03   8.1524176e-01   1.9191734e-02   1.6204801e-03   6.3206521e-01
   1.3000000e+01   6.6833965e-15   5.8764784e-11   4.9772287e-02   3.7566705e-12   1.1307444e-02   3.5980094e-07   2.4869840e-11   1.3035865e-03   4.8818967e-01   2.4850692e-02   3.8204992e-03   6.1727312e-01
   1.4000000e+01   5.8290119e-15   4.1399901e-11   4.9442253e-02   1.4141302e-12   1.0610427e-02   8.3227563e-08   5.7006499e-12   1.3789678e-03   8.8946162e-01   1.3203322e-02   2.5967576e-03   6.0365693e-01
   1.5000000e+01   4.4457907e-15   2.5316000e-12   4.6279904e-02   5.4382364e-13   8.4447240e-03   1.8472548e-08   4.5746239e-13   1.5887752e-03   3.9617724e-01   5.7280018e-03   2.5424273e-03   5.9043798e-01
   1.6000000e+01   3.2265379e-15   1.0223871e-13   4.5922357e-02   9.5306290e-14   8.2963605e-03   6.3796291e-09   4.5735978e-14   1.8636607e-03   8.7256684e-01   2.1688150e-03   3.2490372e-03   5.7807147e-01
   1.7000000e+01   2.4485967e-15   1.4946288e-14   4.4917309e-02   7.4774333e-14   7.9451751e-03   1.8450476e-09   3.4029312e-15   1.5368169e-03   2.7809836e-01   1.5040120e-03   5.2855500e-03   5.6601826e-01
   1.8000000e+01   1.7683202e-15   8.9104941e-15   3.5467565e-02   2.2616051e-14   7.8719002e-03   3.6791656e-10   3.5469820e-16   1.1536851e-03   7.9727607e-01   6.2837279e-04   2.6593671e-03   5.5469576e-01
   1.9000000e+01   1.3391441e-15   7.5502110e-15   3.3616449e-02   1.1348877e-14   7.7668187e-03   2.3144507e-10   5.6365307e-16   1.2433229e-03   3.7947323e-01   1.1895828e-03   1.0079535e-02   5.4354405e-01
   2.0000000e+01   1.1519564e-15   6.3258561e-15   3.2907672e-02   9.1381143e-15   7.5570397e-03   3.0800895e-11   4.2017772e-16   1.4162511e-03   7.1896752e-01   8.3233378e-04   3.1796468e-03   5.3311279e-01
   2.1000000e+01   7.8107375e-16   5.6406125e-15   3.0626565e-02   4.0718542e-15   7.4174322e-03   2.3535388e-12   3.1534970e-16   1.1238270e-03   5.3584354e-01   1.3850685e-04   1.8239768e-03   5.2276893e-01
   2.2000000e+01   6.5777164e-16   4.7207918e-15   2.9038575e-02   3.8916450e-15   7.3765714e-03   5.4648834e-13   4.1028220e-16   1.6722344e-03   6.9162748e-01   2.1072731e-04   6.6116724e-03   5.1302804e-01
   2.3000000e+01   4.5916023e-16   3.5265008e-15   2.7982007e-02   3.3803976e-15   6.8521975e-03   1.5256898e-13   2.5796391e-16   2.0228173e-03   6.7889319e-01   3.4904181e-05   7.6313398e-03   5.0345984e-01
   2.4000000e+01   3.4215862e-16   2.9343043e-15   2.6924283e-02   1.6262721e-15   5.7129099e-03   5.4850286e-14   3.2109151e-16   1.8859984e-03   7.3719535e-01   4.3765456e-05   3.9173578e-03   4.9422583e-01
   2.5000000e+01   2.8075160e-16   2.6103472e-15   2.6270043e-02   1.2174606e-15   5.5094333e-03   2.7584449e-14   3.3306328e-16   1.7866854e-03   6.7896178e-01   1.3621381e-05   8.5942717e-04   4.8533845e-01
   2.6000000e+01   2.1296030e-16   1.9978001e-15   2.5587510e-02   2.2419280e-16   5.4981626e-03   5.2459667e-15   2.8433498e-16   1.7210094e-03   6.7561140e-01   4.6093615e-06   8.8482704e-04   4.7656606e-01
   2.7000000e+01   1.3244229e-16   1.8596570e-15   2.5535022e-02   1.2971690e-16   5.1472132e-03   1.0016375e-15   2.0448535e-16   1.3150041e-03   6.0325933e-01   1.6928932e-06   8.7136599e-04   4.6826048e-01
   2.8000000e+01   8.4918876e-17   1.0644889e-15   2.5326060e-02   5.1633466e-17   5.1079976e-03   5.0887188e-16   1.8235949e-16   1.1121522e-03   7.1202574e-01   2.2053412e-06   2.5426785e-03   4.6008164e-01
   2.9000000e+01   5.2193785e-17   8.4898859e-16   2.5163406e-02   3.2169229e-17   5.0318438e-03   3.9079000e-16   2.1525288e-16   1.6828234e-03   4.1664480e-01   1.8233718e-06   1.7255864e-03   4.5211188e-01
   3.0000000e+01   1.7307512e-17   5.7516970e-16   2.3490553e-02   1.1081630e-18   4.8275341e-03   3.3014298e-16   3.3517583e-16   1.5557017e-03   7.3304295e-01   2.2563949e-06   9.9087141e-04   4.4446509e-01
   3.1000000e+01   5.2131268e-18   5.2939690e-16   2.1422965e-02   3.7191107e-19   4.6225589e-03   2.3221129e-16   1.8380847e-16   1.1298386e-03   4.2185414e-01   1.7600409e-06   1.2922892e-03   4.3692476e-01
   3.2000000e+01   1.7072936e-18   4.9059761e-16   1.8996033e-02   1.2169959e-19   4.5537242e-03   1.9683712e-16   1.4597931e-16   1.2247751e-03   7.2807587e-01   8.9146941e-07   1.0037737e-03   4.2963375e-01
   3.3000000e+01   4.4772335e-20   3.6111025e-16   1.7856455e-02   7.4273689e-20   3.9507241e-03   1.8025778e-16   3.4930003e-16   1.6121124e-03   4.6863543e-01   4.2391465e-07   1.4398663e-03   4.2256110e-01
   3.4000000e+01   2.9238682e-21   3.4145591e-16   1.7761624e-02   3.9639124e-20   3.7985764e-03   1.5761712e-16   3.0638970e-16   1.1967269e-03   8.6196408e-01   1.9601318e-07   1.0183578e-03   4.1559085e-01
   3.5000000e+01   2.3853020e-21   1.8461345e-16   1.7368068e-02   1.4531188e-20   3.5127641e-03   1.5056105e-16   1.6285046e-16   1.4575866e-03   5.8347969e-01   1.5273745e-07   5.9799576e-04   4.0887044e-01
   3.6000000e+01   7.4978266e-22   1.6429955e-16   1.7092750e-02   5.5050485e-21   3.4025431e-03   1.4597240e-16   2.4506809e-16   1.8896896e-03   7.3461131e-01   1.4861114e-07   1.9813573e-03   4.0231203e-01
   3.7000000e+01   1.7418658e-22   1.3535433e-16   1.6471874e-02   2.9017242e-21   3.3673523e-03   1.4208250e-16   3.5874270e-16   1.8226634e-03   6.3360621e-01   1.1582969e-07   8.1374680e-04   3.9584873e-01
   3.8000000e+01   1.4379591e-22   1.2469635e-16   1.6122645e-02   1.7036648e-21   3.0993288e-03   1.3223632e-16   2.4117887e-16   2.1859748e-03   6.1166210e-01   7.6166774e-08   1.3495635e-03   3.8961688e-01
   3.9000000e+01   7.3537572e-24   1.1637678e-16   1.5643264e-02   6.1420906e-22   2.9674576e-03   1.2172153e-16   1.0077475e-16   1.2866389e-03   6.6131097e-01   2.8888789e-08   6.7932582e-03   3.8351724e-01
   4.0000000e+01   4.3190247e-24   1.0960158e-16   1.5380409e-02   1.0776193e-22   2.9467464e-03   1.1889096e-16   1.5436971e-16   1.2510904e-03   4.1085079e-01   2.0611330e-08   1.5209567e-02   3.7750415e-01
   4.1000000e+01   1.1201259e-24   1.0425771e-16   1.5212095e-02   2.2253362e-23   2.8902944e-03   1.1655551e-16   1.7959624e-16   1.1232907e-03   6.8909404e-01   7.8179465e-09   1.3568450e-02   3.7169697e-01
   4.2000000e+01   3.4494814e-25   9.5216593e-17   1.4946201e-02   6.1144577e-24   2.8416110e-03   1.1364439e-16   1.4458373e-16   1.0835711e-03   5.4312364e-01   3.4073063e-09   1.7617196e-02   3.6600599e-01
   4.3000000e+01   1.7480741e-25   9.4889522e-17   1.3193929e-02   2.1117545e-24   2.8210182e-03   1.0970704e-16   1.4488107e-16   1.5039921e-03   7.1495030e-01   1.2901011e-09   1.4642638e-02   3.6039276e-01
   4.4000000e+01   1.5910337e-25   9.3199914e-17   1.2813052e-02   4.1229429e-25   2.8008486e-03   1.0480614e-16   1.4724428e-16   1.0085761e-03   6.3789692e-01   2.3209228e-10   3.4084879e-02   3.5495943e-01
   4.5000000e+01   6.5906170e-26   8.7096073e-17   1.2089003e-02   2.3182948e-25   2.6676729e-03   1.0269757e-16   1.9869902e-16   1.4625814e-03   7.5127801e-01   3.2170098e-11   2.8407737e-02   3.4963244e-01
   4.6000000e+01   1.7594367e-26   8.1811378e-17   1.1934211e-02   7.6937491e-26   2.5528502e-03   1.0024453e-16   1.2605063e-16   1.9123222e-03   7.4545910e-01   1.6730774e-11   1.0888211e-02   3.4437470e-01
   4.7000000e+01   8.7780150e-28   8.1326073e-17   1.1257257e-02   7.2768234e-27   2.4535719e-03   9.8667704e-17   1.2547685e-16   9.6207371e-04   6.2544460e-01   8.1708483e-12   7.5443541e-03   3.3927404e-01
   4.8000000e+01   3.2817168e-28   7.3860625e-17   1.1145565e-02   4.5730266e-27   2.1385349e-03   9.7445371e-17   1.4924430e-16   1.2332758e-03   6.5899031e-01   3.1215949e-12   3.9221463e-03   3.3427156e-01
   4.9000000e+01   1.8845531e-28   7.2434075e-17   1.1085774e-02   2.0247254e-27   2.0917670e-03   9.3367290e-17   1.2245762e-16   1.5623423e-03   4.9639957e-01   4.3761182e-13   2.2887894e-03   3.2933038e-01
   5.0000000e+01   4.0228641e-29   6.8533778e-17   1.0607542e-02   9.4346058e-28   2.0305774e-03   9.2163259e-17   2.3528680e-16   1.4321916e-03   6.0429465e-01   5.4732117e-14   2.6811084e-03   3.2452852e-01
   5.1000000e+01   1.5766079e-29   6.5737833e-17   1.0207102e-02   1.5502277e-28   1.9139036e-03   9.1052982e-17   7.6785590e-17   1.2954671e-03   4.8177121e-01   9.8813540e-15   4.1888543e-02   3.1981576e-01
   5.2000000e+01   8.1623172e-31   6.3319472e-17   9.5557957e-03   8.7388504e-29   1.7786895e-03   8.9368734e-17   1.1009875e-16   1.9187753e-03   5.3002162e-01   4.8363799e-15   6.8774923e-02   3.1515707e-01
   5.3000000e+01   3.9670400e-31   6.0961521e-17   9.4813162e-03   5.1631819e-29   1.7379999e-03   8.6106575e-17   1.0749990e-16   1.2524036e-03   7.0387858e-01   3.1555165e-15   3.4785104e-02   3.1062573e-01
   5.4000000e+01   6.1603204e-32   5.9620270e-17   8.7159435e-03   4.3257449e-30   1.6209140e-03   8.4988105e-17   6.7718273e-17   1.2825137e-03   5.0518111e-01   1.6389265e-15   1.7326671e-02   3.0617216e-01
   5.5000000e+01   8.3215376e-33   5.7190258e-17   8.5843342e-03   9.7449895e-31   1.5529977e-03   8.2073767e-17   7.8840575e-17   1.4469431e-03   8.5772590e-01   9.8350914e-16   4.7783357e-03   3.0176613e-01
   5.6000000e+01   1.3856569e-33   5.5807544e-17   8.4664072e-03   2.5295072e-31   1.5365538e-03   7.8889747e-17   1.4029326e-16   1.4093869e-03   5.4238438e-01   5.8577108e-16   5.5155171e-03   2.9748144e-01
   5.7000000e+01   9.5898211e-34   5.3786157e-17   8.0576938e-03   1.9866911e-31   1.4453899e-03   7.7999303e-17   6.4700257e-17   1.2331245e-03   8.3935907e-01   2.2921435e-16   1.6795010e-03   2.9326027e-01
   5.8000000e+01   1.2731367e-36   5.1876186e-17   7.6689359e-03   7.2768716e-32   1.2660172e-03   7.7388613e-17   6.6237174e-17   1.4563578e-03   5.1205298e-01   1.8764219e-16   6.1646940e-03   2.8908081e-01
   5.9000000e+01   1.0463452e-37   5.0301360e-17   7.5987681e-03   4.9940968e-32   1.1900001e-03   7.4914713e-17   6.1210883e-17   1.9084357e-03   7.9217261e-01   2.0316192e-16   9.4555966e-03   2.8502237e-01
   6.0000000e+01   2.1440208e-38   4.9920941e-17   7.4088370e-03   1.9806546e-32   1.0420532e-03   7.3040964e-17   5.2086472e-17   1.4712800e-03   4.4808065e-01   1.8490731e-16   1.2248179e-02   2.8101007e-01
   6.1000000e+01   1.1734776e-39   4.6856099e-17   7.1009954e-03   1.8327275e-32   9.6553092e-04   7.1525695e-17   7.8698533e-17   1.3583452e-03   5.8685574e-01   2.1283064e-16   2.9899990e-03   2.7704037e-01
   6.2000000e+01   9.0686573e-40   4.5666037e-17   6.9043454e-03   7.2199732e-33   9.4443641e-04   7.0245766e-17   1.0704252e-16   1.5208354e-03   5.0132926e-01   1.8792755e-16   2.4978240e-03   2.7318453e-01
   6.3000000e+01   2.5006853e-40   4.4567190e-17   6.8086896e-03   2.8103942e-33   9.0233894e-04   6.8986465e-17   6.3886764e-17   1.4924765e-03   5.5459156e-01   3.9162193e-16   2.5927477e-03   2.6936046e-01
   6.4000000e+01   1.5427493e-40   4.3606968e-17   6.6009784e-03   1.1591165e-33   8.3476084e-04   6.8034603e-17   4.2559507e-17   1.1903704e-03   6.1696587e-01   1.9470650e-16   7.1009576e-04   2.6559368e-01
   6.5000000e+01   1.4065918e-41   4.2647901e-17   6.4615462e-03   1.4653869e-34   8.1322645e-04   6.7357994e-17   1.5594220e-17   1.5504303e-03   5.7079582e-01   2.6254237e-16   3.4885919e-03   2.6191189e-01
   6.6000000e+01   7.0610218e-42   4.1366982e-17   6.3648903e-03   1.1573564e-34   7.6231929e-04   6.5536566e-17   2.4010975e-17   1.8419819e-03   5.5338055e-01   1.4804869e-16   2.8424358e-03   2.5825788e-01
   6.7000000e+01   2.3506696e-42   4.0335533e-17   6.2384404e-03   7.2025953e-35   7.2433170e-04   6.4892659e-17   3.3181753e-17   1.5211937e-03   6.4911016e-01   2.0270016e-16   7.4106382e-03   2.5467941e-01
   6.8000000e+01   1.8670672e-42   3.9960055e-17   6.2213291e-03   1.9376600e-35   6.9489079e-04   6.2455344e-17   6.0363216e-17   8.9492686e-04   6.8376125e-01   2.0516536e-16   3.6504499e-03   2.5115518e-01
   6.9000000e+01   1.0074222e-42   3.8722579e-17   6.0502772e-03   1.7146257e-36   6.0335335e-04   6.1285521e-17   2.2218798e-17   1.9292915e-03   7.1326711e-01   2.7298405e-16   1.3896889e-02   2.4765521e-01
   7.0000000e+01   4.4613064e-44   3.7305323e-17   5.9628806e-03   7.3889541e-37   5.5194698e-04   6.0257314e-17   3.5365809e-17   1.8871308e-03   4.6975606e-01   6.6881266e-17   1.3684714e-02   2.4425217e-01
   7.1000000e+01   2.6247767e-45   3.6178960e-17   5.8796475e-03   4.4922537e-38   5.1898040e-04   5.8634976e-17   1.9870676e-17   1.5737743e-03   6.9416849e-01   6.6257543e-17   1.4686691e-01   2.4087096e-01
   7.2000000e+01   1.1031870e-45   3.4794682e-17   5.8680469e-03   2.4913473e-38   4.6838976e-04   5.5859212e-17   7.3660932e-18   1.4644861e-03   3.9725865e-01   4.6049895e-17   1.6880442e-02   2.3754111e-01
   7.3000000e+01   4.3220761e-46   3.4150610e-17   5.6807851e-03   4.9230594e-39   4.6774313e-04   5.4653847e-17   1.1543947e-17   1.0959255e-03   6.1672087e-01   5.1007856e-17   5.0877199e-03   2.3427184e-01
   7.4000000e+01   3.2932050e-46   3.2722231e-17   5.5653461e-03   3.0279659e-39   4.1304638e-04   5.3706236e-17   5.1125614e-18   1.4214055e-03   3.9723384e-01   5.4103600e-17   3.6050870e-03   2.3102073e-01
   7.5000000e+01   2.5654936e-47   3.1630834e-17   5.4350915e-03   2.6882465e-39   3.9331532e-04   5.2966005e-17   1.1481771e-17   9.0465697e-04   6.7638947e-01   2.7366935e-17   8.3812373e-03   2.2785098e-01
   7.6000000e+01   1.5290490e-47   3.1252298e-17   5.2871357e-03   1.3375341e-39   3.8098257e-04   5.1562910e-17   1.5302070e-19   1.4020307e-03   5.7935243e-01   6.5735565e-17   1.6135936e-02   2.2470278e-01
   7.7000000e+01   1.1702248e-47   2.8782345e-17   5.2762684e-03   8.2229152e-40   3.6406487e-04   5.1016394e-17   5.5787240e-20   1.5715237e-03   6.8044012e-01   4.7252586e-17   4.6656393e-03   2.2160180e-01
   7.8000000e+01   4.1382408e-48   2.8425364e-17   5.0529589e-03   2.0808841e-41   3.2580885e-04   4.9792124e-17   2.0528221e-20   1.2325628e-03   5.6785813e-01   1.1001008e-16   1.1227930e-03   2.1855086e-01
   7.9000000e+01   3.1383004e-48   2.7650665e-17   5.0293860e-03   4.7178160e-42   2.9644440e-04   4.8793555e-17   1.1612138e-20   1.4862393e-03   6.2832912e-01   3.5326254e-17   1.9061330e-03   2.1551805e-01
   8.0000000e+01   1.2076839e-48   2.6621758e-17   4.9212846e-03   2.6892749e-42   2.8449741e-04   4.7595478e-17   2.5589393e-21   1.4538161e-03   7.3294364e-01   7.5894759e-17   2.3012567e-03   2.1255908e-01
   8.1000000e+01   6.8608584e-49   2.5874848e-17   4.8921956e-03   1.6806364e-42   2.7243761e-04   4.5854290e-17   4.5995244e-21   1.1683102e-03   4.7764436e-01   4.6796068e-17   2.9715939e-03   2.0961128e-01
   8.2000000e+01   2.1171540e-49   2.4365343e-17   4.7866739e-03   1.1082633e-42   2.1412968e-04   4.4588939e-17   3.7070596e-21   2.1360691e-03   6.2091067e-01   4.1811651e-17   1.5375236e-03   2.0672181e-01
   8.3000000e+01   4.6360255e-50   2.4308229e-17   4.7569822e-03   6.8876637e-43   2.1292580e-04   4.3549387e-17   3.0171930e-21   2.0681935e-03   4.6796792e-01   9.4097304e-17   5.4939726e-04   2.0385907e-01
   8.4000000e+01   3.2561852e-50   2.3886405e-17   4.6493932e-03   2.9253627e-43   2.0074020e-04   4.2418238e-17   6.5691601e-22   1.5720554e-03   5.6311883e-01   3.8040953e-17   1.0852116e-03   2.0103366e-01
   8.5000000e+01   6.8979676e-51   2.3464669e-17   4.4980087e-03   2.5225393e-43   1.9921615e-04   4.2378859e-17   1.3955451e-21   1.2670173e-03   5.7198475e-01   3.5003780e-17   8.5772895e-04   1.9825156e-01
   8.6000000e+01   1.1064753e-51   2.2770869e-17   4.4190198e-03   1.5565843e-43   1.9653628e-04   4.2031099e-17   1.2301433e-22   1.1263175e-03   6.3367874e-01   7.8645532e-17   5.4582248e-04   1.9548950e-01
   8.7000000e+01   1.4245436e-52   2.2302325e-17   4.1768863e-03   9.6772399e-44   1.8855394e-04   4.0986353e-17   9.1805596e-23   1.1138680e-03   7.5019039e-01   2.9784407e-17   1.0368185e-03   1.9278388e-01
   8.8000000e+01   6.0444538e-53   2.1570186e-17   4.1304581e-03   1.3379782e-44   1.6092646e-04   3.9557174e-17   1.4539946e-22   1.3824511e-03   5.1068582e-01   6.6332241e-17   7.0488533e-04   1.9008441e-01
   8.9000000e+01   5.0454844e-53   2.1016908e-17   3.9776948e-03   1.1120962e-44   1.5077705e-04   3.9326900e-17   1.8217717e-22   1.1905375e-03   7.9006741e-01   3.3686164e-17   8.2543390e-04   1.8745138e-01
   9.0000000e+01   4.3149063e-53   2.0511652e-17   3.7793365e-03   5.5128194e-45   1.3760374e-04   3.7841921e-17   6.5770203e-22   1.4736137e-03   5.3665158e-01   8.7894317e-17   7.3349514e-04   1.8482302e-01
   9.1000000e+01   1.1388402e-53   1.9124414e-17   3.6284790e-03   1.5947529e-45   1.2091629e-04   3.7406569e-17   3.5182084e-21   1.2008652e-03   7.9561573e-01   3.9247202e-17   9.1677075e-04   1.8224963e-01
   9.2000000e+01   7.5481284e-54   1.8006607e-17   3.5532846e-03   5.2812586e-46   1.1105512e-04   3.5497445e-17   5.1188676e-21   1.4409083e-03   6.1049313e-01   2.0286302e-17   2.8206749e-03   1.7968888e-01
   9.3000000e+01   2.7342518e-54   1.7456972e-17   3.4990995e-03   3.4539541e-46   9.6312601e-05   3.5002967e-17   7.5309838e-21   3.2603372e-03   5.6723494e-01   1.8936332e-17   9.9088059e-04   1.7717436e-01
   9.4000000e+01   1.2783964e-54   1.7066954e-17   3.4798258e-03   7.3598112e-48   8.6870833e-05   3.4603049e-17   3.2469994e-21   3.2353883e-03   6.6682904e-01   4.1517692e-17   8.6384365e-04   1.7467792e-01
   9.5000000e+01   5.0058852e-55   1.6485394e-17   3.4073086e-03   5.5690505e-49   7.9681365e-05   3.3219688e-17   1.5237551e-22   1.9806483e-03   4.3144672e-01   2.7176259e-17   5.3468301e-04   1.7222151e-01
   9.6000000e+01   3.3897941e-55   1.6118432e-17   3.3650912e-03   1.5037396e-49   7.5381511e-05   3.2001582e-17   1.0795767e-22   1.1337297e-03   6.7527398e-01   1.0161910e-17   1.0184263e-03   1.6978628e-01
   9.7000000e+01   1.4695492e-55   1.5679535e-17   3.2001231e-03   3.1317809e-50   6.7706790e-05   3.1895266e-17   3.6669006e-23   1.3907699e-03   4.5516419e-01   5.7251301e-17   3.2067073e-03   1.6738718e-01
   9.8000000e+01   3.1578152e-56   1.5118059e-17   3.1840023e-03   2.3482864e-50   6.2477795e-05   3.0611602e-17   8.1041863e-24   1.2505606e-03   7.4367603e-01   5.0882731e-17   7.1254523e-04   1.6501027e-01
   9.9000000e+01   3.9359087e-57   1.4285285e-17   3.1564814e-03   1.2852034e-50   4.6430962e-05   2.9815906e-17   1.1387572e-25   1.7777932e-03   5.2038656e-01   1.9041762e-17   5.5913988e-04   1.6266767e-01
   1.0000000e+02   5.3147995e-58   1.3746055e-17   3.0298919e-03   4.8877712e-51   3.9642580e-05   2.8610518e-17   3.3154411e-26   1.1563623e-03   7.4176802e-01   2.4945716e-17   7.3861095e-04   1.6034633e-01
   1.0100000e+02   3.7100406e-58   1.3240432e-17   2.9993093e-03   1.0774085e-51   3.5742624e-05   2.8081856e-17   7.9148509e-27   1.1853641e-03   6.1707246e-01   1.1339133e-17   6.5697293e-04   1.5805941e-01
   1.0200000e+02   1.3149394e-58   1.3137411e-17   2.9168673e-03   6.1181503e-52   2.9985354e-05   2.7144554e-17   1.7301120e-26   9.8364708e-04   6.6087636e-01   1.2214383e-17   7.6228433e-04   1.5579107e-01
   1.0300000e+02   2.3493025e-59   1.2406138e-17   2.8167617e-03   2.7090695e-52   2.6631396e-05   2.6753463e-17   1.6110868e-26   1.2116629e-03   6.1035289e-01   2.0865608e-17   6.5766207e-04   1.5355900e-01
   1.0400000e+02   1.2357618e-60   1.2092384e-17   2.7247498e-03   9.4208291e-53   2.5048609e-05   2.5261054e-17   2.0746683e-26   1.2401794e-03   5.4059037e-01   1.5575778e-17   1.0508534e-03   1.5134126e-01
   1.0500000e+02   9.2535475e-61   1.1861527e-17   2.6486728e-03   4.1889881e-54   2.3056758e-05   2.4973459e-17   4.7695260e-27   1.3709007e-03   5.1191301e-01   1.0922744e-17   2.3301037e-03   1.4916320e-01
   1.0600000e+02   5.6780971e-62   1.1636823e-17   2.6438055e-03   1.3962860e-54   1.9441961e-05   2.3766256e-17   2.0968674e-27   8.3031403e-04   5.0309440e-01   3.7868373e-18   3.4364821e-03   1.4699379e-01
   1.0700000e+02   5.8847498e-63   1.0974105e-17   2.4772672e-03   6.1483880e-55   1.6102095e-05   2.3331916e-17   2.4259913e-28   1.6042460e-03   5.8251987e-01   1.2694538e-18   6.0007492e-04   1.4486889e-01
   1.0800000e+02   1.4860843e-63   1.0708662e-17   2.4040002e-03   1.5390586e-55   1.5623220e-05   2.2628393e-17   8.2351793e-30   1.4825716e-03   5.5469810e-01   4.7382766e-19   8.1011820e-04   1.4274778e-01
   1.0900000e+02   4.5542425e-64   1.0238024e-17   2.3577658e-03   6.8544098e-56   1.4207738e-05   2.1860613e-17   9.0802932e-31   1.0236763e-03   5.6740172e-01   1.5492407e-19   1.8340827e-03   1.4067311e-01
   1.1000000e+02   4.4931302e-65   9.9760422e-18   2.2862488e-03   3.5861985e-56   1.1052683e-05   2.1708820e-17   4.5818202e-31   9.9417449e-04   7.9223637e-01   9.1076041e-19   3.8702494e-03   1.3860488e-01
   1.1100000e+02   5.2468384e-66   9.5602668e-18   2.2744386e-03   2.3476888e-56   7.1148932e-06   2.1412299e-17   1.4370225e-31   9.4964439e-04   4.9508237e-01   8.3529675e-18   1.2176427e-02   1.3657300e-01
   1.1200000e+02   6.5445063e-67   8.9726575e-18   2.1913394e-03   4.7538177e-57   3.7220833e-06   1.9599421e-17   7.8851876e-31   1.8103415e-03   7.1680182e-01   3.1268711e-18   7.3660244e-03   1.3455676e-01
   1.1300000e+02   4.8556446e-67   8.7967174e-18   2.0915596e-03   2.5222643e-57   2.8253732e-06   1.9284160e-17   5.3217368e-31   1.3500697e-03   3.2302990e-01   7.5180618e-18   1.8865805e-03   1.3256587e-01
   1.1400000e+02   1.3054349e-67   8.5359805e-18   2.0210347e-03   1.1765252e-57   2.2192446e-06   1.8575454e-17   2.5139342e-31   1.4437864e-03   7.4912586e-01   6.3774765e-18   2.5046558e-03   1.3060073e-01
   1.1500000e+02   9.6357616e-68   8.2943623e-18   1.8630056e-03   2.5900144e-58   1.1976417e-06   1.7511684e-17   1.0233746e-32   1.3079309e-03   2.8646173e-01   1.8360333e-17   3.4656386e-03   1.2864909e-01
   1.1600000e+02   2.0887710e-68   7.9297971e-18   1.8449441e-03   2.2504933e-58   9.7079180e-07   1.6894702e-17   1.5036529e-33   1.1613499e-03   7.1210548e-01   1.8965392e-17   2.9153193e-03   1.2673418e-01
   1.1700000e+02   4.1328331e-69   7.5411209e-18   1.8309926e-03   1.4740677e-58   7.5748569e-07   1.6046674e-17   1.7917318e-33   1.2303332e-03   4.3655497e-01   1.8994708e-17   1.8484854e-03   1.2482573e-01
   1.1800000e+02   5.7001177e-70   7.2064153e-18   1.7879453e-03   2.8258182e-59   3.9833566e-07   1.5763557e-17   8.6065327e-34   1.2342443e-03   6.5967709e-01   7.1362331e-18   1.2671761e-03   1.2295465e-01
   1.1900000e+02   2.6825406e-70   6.7069794e-18   1.6803749e-03   1.5294680e-59   3.3106366e-07   1.5009691e-17   5.7040145e-34   1.4858880e-03   5.8618000e-01   1.0301181e-18   1.8273445e-03   1.2109586e-01
   1.2000000e+02   1.0993237e-70   6.1963194e-18   1.6209128e-03   5.3942648e-60   1.5729418e-07   1.4561828e-17   2.7391372e-34   1.6036248e-03   7.0393665e-01   2.6130307e-18   1.1998552e-03   1.1925976e-01
   1.2100000e+02   1.9587659e-71   6.0872201e-18   1.5662310e-03   2.6672554e-60   1.2828936e-07   1.4124111e-17   4.6032390e-35   1.6351180e-03   6.0670598e-01   8.8563975e-19   1.7834266e-03   1.1744976e-01
   1.2200000e+02   2.1920046e-72   5.5598399e-18   1.3900444e-03   2.6547092e-60   1.0629932e-07   1.3406238e-17   1.0647890e-34   1.5128926e-03   5.3083067e-01   1.3469775e-19   5.4145115e-04   1.1564745e-01
   1.2300000e+02   9.3129275e-73   5.3964419e-18   1.3764055e-03   2.1202545e-60   6.5594189e-08   1.2824584e-17   1.6999584e-34   1.1355961e-03   6.1892737e-01   2.9618343e-20   4.9159116e-04   1.1388516e-01
   1.2400000e+02   4.3521247e-73   5.1020881e-18   1.3451128e-03   7.5402083e-61   5.2862779e-08   1.2044453e-17   5.2326997e-34   1.2482733e-03   6.2850983e-01   1.5720126e-20   1.3349138e-03   1.1213095e-01
   1.2500000e+02   8.8042615e-74   4.7617505e-18   1.2390541e-03   3.9800976e-61   3.3651615e-08   1.1901039e-17   4.5849940e-34   1.2756765e-03   4.2661781e-01   2.3091624e-22   1.3588360e-03   1.1039992e-01
   1.2600000e+02   4.2099437e-74   4.6916580e-18   1.1829037e-03   8.5905937e-62   2.2031347e-08   1.1625309e-17   2.9025365e-34   1.3452739e-03   6.6941729e-01   4.4458679e-23   8.2283745e-04   1.0869292e-01
   1.2700000e+02   2.1333942e-74   4.4948955e-18   1.1167747e-03   6.6102459e-62   9.5734162e-09   1.1251790e-17   2.4564474e-34   1.1971918e-03   4.1493380e-01   6.3302818e-24   4.9399794e-04   1.0699454e-01
   1.2800000e+02   5.5470224e-75   4.1416227e-18   1.1057585e-03   4.5493868e-63   1.0828049e-09   1.0717021e-17   1.5550573e-34   1.4857324e-03   6.9389521e-01   7.3678673e-25   1.1027302e-03   1.0533133e-01
   1.2900000e+02   1.2215446e-75   3.7696622e-18   1.0255114e-03   2.7582550e-63   4.1591687e-10   1.0059777e-17   9.5013892e-35   1.9251224e-03   4.2040245e-01   1.6589930e-25   3.6128381e-04   1.0367938e-01
   1.3000000e+02   7.4437110e-76   3.7286147e-18   9.3195130e-04   8.9980621e-64   1.4581334e-10   9.7163636e-18   8.3102265e-35   1.8860171e-03   7.6648881e-01   1.0086794e-25   8.0464712e-04   1.0204421e-01
   1.3100000e+02   5.1959201e-76   3.4593343e-18   8.4540402e-04   4.3704077e-64   1.0414807e-10   8.6075483e-18   6.6425948e-35   1.2591988e-03   4.7959289e-01   2.0055701e-26   5.4774117e-04   1.0043782e-01
   1.3200000e+02   2.3158154e-76   3.3275106e-18   8.1616080e-04   1.1503528e-64   7.1154910e-12   8.2170326e-18   4.2051034e-35   1.5627020e-03   7.4959140e-01   2.2332739e-27   4.5422529e-04   9.8840705e-02
   1.3300000e+02   5.3238570e-78   2.9298141e-18   7.2344363e-04   2.9951109e-65   2.4125052e-12   7.8727959e-18   2.5693153e-35   1.5352897e-03   5.0854237e-01   5.2756442e-29   4.3544586e-04   9.7268028e-02
   1.3400000e+02   1.0990695e-78   2.8128409e-18   7.0240852e-04   5.8222110e-66   2.8589503e-13   7.2769065e-18   2.2472074e-35   1.1540717e-03   6.4040293e-01   9.5853328e-30   2.5086615e-04   9.5715634e-02
   1.3500000e+02   4.6371560e-79   2.4564010e-18   6.4798462e-04   1.5335481e-66   3.4982172e-14   7.2282121e-18   6.4538337e-36   1.9261575e-03   5.4177493e-01   2.4914053e-31   7.4365383e-04   9.4172964e-02
   1.3600000e+02   7.3282088e-80   2.4284262e-18   5.8860463e-04   2.2515400e-67   8.0260465e-15   6.5390442e-18   4.2309875e-36   2.2083981e-03   5.6634644e-01   2.7140727e-32   4.0293799e-04   9.2659703e-02
   1.3700000e+02   1.6984229e-80   2.1671269e-18   5.3254957e-04   9.6013667e-69   2.6602528e-15   5.9762938e-18   3.4425226e-36   1.6207738e-03   5.5868714e-01   8.1721356e-33   6.2165924e-04   9.1160877e-02
   1.3800000e+02   1.3784806e-81   2.0039184e-18   5.1450534e-04   3.6981586e-69   3.1831592e-16   5.7512676e-18   2.2568401e-36   1.2655282e-03   4.6150279e-01   8.9358107e-34   3.5612832e-03   8.9672136e-02
   1.3900000e+02   1.2435679e-82   1.7418877e-18   4.7723207e-04   3.1413453e-69   5.8096989e-17   4.7465659e-18   8.6482534e-37   1.0956446e-03   7.1582701e-01   4.5426241e-35   3.8966732e-03   8.8215411e-02
   1.4000000e+02   4.4823561e-83   1.5383120e-18   4.1848691e-04   4.2095794e-70   2.4512745e-17   4.5433835e-18   9.9460754e-38   1.4447857e-03   5.2093775e-01   1.9377582e-35   7.0052618e-04   8.6769597e-02
   1.4100000e+02   2.4129956e-83   1.2396984e-18   3.0026634e-04   6.8674723e-71   2.0556564e-17   3.8100418e-18   1.5041448e-38   1.1375507e-03   6.6383886e-01   2.0050617e-35   5.5439851e-04   8.5334988e-02
   1.4200000e+02   1.2488047e-83   1.0391760e-18   2.1865261e-04   4.6385122e-71   1.4062196e-17   3.0733112e-18   5.2326510e-39   1.6056102e-03   6.1012155e-01   4.6892381e-35   2.4756470e-04   8.3931258e-02
   1.4300000e+02   4.9845258e-84   8.7371176e-19   1.3467751e-04   3.1511788e-71   1.0132289e-17   2.9635698e-18   2.4036257e-39   1.6593469e-03   6.4121880e-01   4.8694991e-35   3.7367906e-04   8.2537793e-02
   1.4400000e+02   2.5641005e-84   7.9449481e-19   2.9879180e-05   3.4281892e-72   4.0426393e-18   2.6540652e-18   3.9060044e-39   1.1579933e-03   6.0650936e-01   4.8597148e-35   3.6644335e-04   8.1155632e-02
   1.4500000e+02   3.0850139e-86   7.1877915e-19   1.2491574e-05   1.7258525e-72   2.8696338e-18   2.2463175e-18   1.9546103e-39   1.2982855e-03   5.1251162e-01   4.1722609e-36   3.2111369e-04   7.9803317e-02
   1.4600000e+02   1.1427792e-86   5.0970018e-19   4.7119842e-06   4.2077688e-73   1.8710530e-18   1.6746627e-18   2.6222138e-39   1.1053597e-03   6.5317272e-01   1.0376414e-36   3.6754674e-04   7.8461440e-02
   1.4700000e+02   4.8373820e-87   3.8747344e-19   1.8996952e-07   4.8129360e-75   1.1015772e-18   1.2525194e-18   2.6667478e-39   1.1386745e-03   3.6052926e-01   6.1429909e-36   7.1249758e-04   7.7130271e-02
   1.4800000e+02   1.0595286e-87   3.1082725e-19   8.6959947e-08   2.1095624e-75   4.8034647e-19   1.0132305e-18   1.1298302e-39   1.1407172e-03   5.8563114e-01   5.2872415e-37   6.6908933e-04   7.5827638e-02
   1.4900000e+02   3.9623751e-88   2.3541352e-19   5.5393504e-12   1.2339572e-76   2.8577215e-19   6.4953108e-19   2.6904657e-39   1.0146442e-03   5.0280789e-01   5.8799415e-39   5.8359607e-04   7.4536509e-02
   1.5000000e+02  2.7789770e-104   1.1070454e-19   1.0557003e-15   5.2508886e-84   5.4087484e-20   1.9043181e-19   1.8278525e-39   1.5136031e-03   5.1352260e-01   4.3155149e-39   1.2709073e-03   7.3256164e-02

